First spatially resolved Na I and He I transitions towards an MYSO. Finding new tracers for the gaseous star/disc interface

With steady observational advances, the formation of massive stars is being understood in more detail. Numerical models are converging on a scenario where accretion discs play a key role. Direct observational evidence of such discs at a few au scales is scarce, due to the rarity of such objects and the observational challenges, including the lack of adequate diagnostic lines in the near-IR. We present the analysis of K-band spectro-interferometric observations toward the Massive Young Stellar Object IRAS 13481-6124, which is known to host an accreting dusty disc. Using GRAVITY on the VLTI, we trace the crucial au-scales of the warm inner interface between the star and the accretion dusty disc. We detect and spatially resolve the Na I doublet and He I transitions towards an object of this class for the first time. The new observations in combination with our geometric models allowed us to probe the smallest au-scales of accretion/ejection around an MYSO. We find that Na I originates in the disc at smaller radii than the dust disc and is more compact than any of the other spatially resolved diagnostics (Br$\gamma$, He I, and CO). Our findings suggest that Na I can be a new powerful diagnostic line in tracing the warm star/disc accreting interface of forming (massive) stars, while the similarities between He I and Br$\gamma$ point towards an accretion/ejection origin of He I

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
